Electroweak radiative effects in the single $W$-production at Tevatron and LHC

An alternative calculation of the lowest order electroweak radiative corrections to the single W-boson production in hadron-hadron collision in the framework of the quark parton model without any absorption of the collinear quark singularity into the parton distributions is carried out. Numerical analysis under Tevatron and LHC kinematic conditions is performed.

==> figures/aml2.dat <==
       25.00          0.1619          0.1095          -32.36    
       25.62          0.1664          0.1144          -31.25    
       26.25          0.1711          0.1194          -30.21    
       26.88          0.1759          0.1245          -29.23    
       27.50          0.1808          0.1296          -28.31    
       28.12          0.1860          0.1349          -27.44    
       28.75          0.1913          0.1404          -26.62    
       29.38          0.1968          0.1460          -25.84    
       30.00          0.2027          0.1519          -25.09    
       30.62          0.2090          0.1580          -24.39    
       31.25          0.2156          0.1645          -23.71    
       31.88          0.2229          0.1714          -23.07    
       32.50          0.2307          0.1789          -22.46    
       33.12          0.2394          0.1871          -21.86    
       33.75          0.2491          0.1961          -21.30    
       34.38          0.2601          0.2062          -20.75    
       35.00          0.2729          0.2178          -20.19    
       35.62          0.2879          0.2311          -19.70    
       36.25          0.3060          0.2473          -19.21    
       36.88          0.3287          0.2672          -18.72    
       37.50          0.3582          0.2928          -18.28    
       38.12          0.3988          0.3273          -17.93    
       38.75          0.4582          0.3764          -17.85    
       39.38          0.5495          0.4482          -18.45    
       40.00          0.6161          0.4895          -20.56    
       40.62          0.3023          0.2033          -32.77    
       41.25          0.1186          0.7097E-01      -40.15    
       41.88          0.6154E-01      0.3579E-01      -41.85    
       42.50          0.3797E-01      0.2192E-01      -42.26    
       43.12          0.2594E-01      0.1498E-01      -42.24    
       43.75          0.1893E-01      0.1098E-01      -42.01    
       44.38          0.1446E-01      0.8437E-02      -41.64    
       45.00          0.1142E-01      0.6714E-02      -41.19    
       45.62          0.9249E-02      0.5488E-02      -40.66    
       46.25          0.7645E-02      0.4581E-02      -40.08    
       46.88          0.6424E-02      0.3889E-02      -39.46    
       47.50          0.5470E-02      0.3348E-02      -38.79    
       48.12          0.4712E-02      0.2917E-02      -38.10    
       48.75          0.4098E-02      0.2566E-02      -37.37    
       49.38          0.3593E-02      0.2277E-02      -36.62    
       50.00          0.3174E-02      0.2036E-02      -35.85    

